HighGuard: Cross-Chain Business Logic Monitoring of Smart Contracts

Logical flaws in smart contracts are often exploited, leading to significant financial losses. Our tool, HighGuard, detects transactions that violate business logic specifications of smart contracts. HighGuard employs dynamic condition response (DCR) graph models as formal specifications to verify contract execution against these models. It is capable of operating in a cross-chain environment for detecting business logic flaws across different blockchain platforms. We demonstrate HighGuard's effectiveness in identifying deviations from specified behaviors in smart contracts without requiring code instrumentation or incurring additional gas costs. By using precise specifications in the monitor, HighGuard achieves detection without false positives. Our evaluation, involving 54 exploits, confirms HighGuard's effectiveness in detecting business logic vulnerabilities. Our open-source implementation of HighGuard and a screencast of its usage are available at: https://github.com/mojtaba-eshghie/HighGuard https://www.youtube.com/watch?v=sZYVV-slDaY

==> ATVA-reviews.txt <==

----------------------- REVIEW 1 ---------------------
SUBMISSION: 18
TITLE: CLawK: Monitoring Business Processes in Smart Contracts
AUTHORS: Mojtaba Eshghie, Wolfgang Ahrendt, Cyrille Valentin Artho, Thomas Hildebrandt and Gerardo Schneider

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
This paper presents CLawK, a runtime monitoring framework that leverages Dynamic Condition Response Graphs (DCR Graphs) to provide runtime verification of smart contract execution. Specifically, the work deploys off-chain monitors on Ethereum Virtual Machine to obtain transaction information without paying additional gas fee. Then, CLawK models the contract as an intuitive DCR Graph and monitors the Ethereum transaction with business process specification in the DCR Graph. It uses protocols to monitor contract enforcement and alert for violations.

Strength
- An automated tool for smart contract runtime monitoring
- The architecture is reasonable
- Paper is well-written in general

Weakness
- Weak evaluation on only one contract, lack extensive experiments and evaluation of tool accuracy
- Lacking explanation on the monitored properties
- In addition to the specific Escrow Contract bug, this paper does not mention the rule-making methods for other bugs

Comments for authors
The work itself is interesting and the paper is mostly well written. This paper proposes a runtime contract validation framework for detecting smart contract vulnerabilities. My main concern is its weak evaluation on only one contract and lacking a detailed analysis on the tool's capabilities. Here are some detailed comments:

- The last paragraph of Introduction is more like organization rather than contribution, e.g., since DCR is developed in a previous work, introducing its semantic does not count as a new contribution
- The paper lacks description on the properties to monitor, which should be introduced in more details in the Background section
- The last paragraph of Sec 3 is more like a discussion, consider moving it to Introduction or combine with 4.3
- The evaluation needs much more improvements, which should include more contract datasets, monitoring statistics (e.g., efficiency and accuracy, etc). The current evaluation is too weak even for a tool paper.
----------- Reviewer's confidence -----------
SCORE: 4 ((high))



----------------------- REVIEW 2 ---------------------
SUBMISSION: 18
TITLE: CLawK: Monitoring Business Processes in Smart Contracts
AUTHORS: Mojtaba Eshghie, Wolfgang Ahrendt, Cyrille Valentin Artho, Thomas Hildebrandt and Gerardo Schneider

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
This is a tool paper for CLawK (Contract Law Keeper). The tool takes as input a set of DCR graphs representing business process specifications, and an Ethereum network environment setup. CLawK runs online, in parallel to the Ethereum network and probes this blockchain environment for data relating to the monitored specifications. It produces as output violation flags when it detects violations of the input specifications.

The tool CLawK seems excellent and worth writing a paper about. However, this paper does not do the tool justice. The conclusion touts the “simple and intuitive” interface of CLawK but that does not come across in the paper.

Figure 1 and the description of Solidity take up almost an entire page of this short paper, yet the CLawK tool does *not* use Solidity anywhere in its architecture. It is not clear why this information would be included in the paper at all. It is a confusing distraction, not related to the tool central to this tool paper. This entire section would be better as a single sentence in the Related Work section stating that other tools use Solidity, differently from this tool.

The paper gives surprisingly little detail about DCR graphs, which are the actual specification input to CLawK. I expected to see many more details about DCR graphs, their expressability, tools for constructing and validating them, any known debugging techniques, etc. in the Background section. Instead, there was a lot of detail about Solidity, which is not this tool’s specification language. The problem with this framing of the paper is that, if I’m a reader reading this tool paper to find out if I should use this tool for my problem, then the paper does not help me figure out the answer to this question. After reading the paper, it’s still unclear: given a problem, like some issue I want to monitor for, how do I know if I can express it in DCR graph notation and monitor it effectively with CLawK?

The paper confusingly refers back to Figure 1 in two places much later. It’s not clear why because the example in Figure 1 was presented as just background information on the most popular scripting language for Ethereum smart contracts, not as some sort of input to CLawK.

In the abstract, what is an “additional gas cost?” I have never heard this term before (and I am a native speaker of English). Perhaps this refers to the inner-workings of Ethereum (not first introduced until Section 2); in any case, the abstract needs to be edited to be understandable to the whole audience of ATVA.

Figure 2’s caption is useless; it adds no information to the paper. It needs to be changed to a description walking the reader through the figure, including what the take-away message is and what the different colors mean. I have exactly the same comments about the caption of Figure 3, and similar comments about the caption for Figure 4.

While I really appreciate the added understandability introduced by the colored text and symbols throughout the paper, they would be much easier to read if everything in a color that is not black was also in bold. Some of the thinner lines in some of the lighter colors are quite difficult to read.

Typos and other small errors:
—DCR needs to be expanded upon first use.
—“execute a the transaction”
— According to the Chicago Manual of Style, “called ‘state variables' and ‘functions', respectively” needs to be corrected to: “called “state variables” and ‘functions,” respectively.” (In other words, here and other places in the paper single quotes are incorrect and should be double quotes and the comma needs to go inside the quotes.)
— “Graphs defines a process model as a graph with nodes a set E of labeled events and directed edges defining constraints on and effects of the execution of events”
— “i.e,” is wrong. It needs to be “i.e.,” (Same for “e.g.,”)
— The sentence structure at the end of page 7 is inconsistent — either write in sentences that end in periods or write a list like “here’s my list: thing a; thing b; thing c.” But this seems to be a strange combination of both.
----------- Reviewer's confidence -----------
SCORE: 4 ((high))



----------------------- REVIEW 3 ---------------------
SUBMISSION: 18
TITLE: CLawK: Monitoring Business Processes in Smart Contracts
AUTHORS: Mojtaba Eshghie, Wolfgang Ahrendt, Cyrille Valentin Artho, Thomas Hildebrandt and Gerardo Schneider

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
This paper develops CLawK, a tool for monitoring Ethereum smart contracts using Dynamic Condition Response (DCR) graphs.

Pros:
+ The topic is important and practical.
+ The proposed approach is interesting.

Cons:
- The evaluation of the proposed approach is weak.

The proposed approach is interesting, and the manuscript is well-written in general and easy to read. I only have a minor concern about the fact that the evaluation is weak. Only one small example is showcased. No further experimental results are provided, e.g., performance.

Detailed Comments:
* In Line 3, the second paragraph of Section 2.1, "... execute a the transaction, ..." should be "... execute a transaction, ...".

* In Line 11 on p. 6, "..., to look go through ..." should be "..., to go through ...".
----------- Reviewer's confidence -----------
SCORE: 4 ((high))

==> todo.txt <==
[ ] Add a sentence in related works that clarifies why direct evaluation of the tool by benchmarking it against traditional tools is pointless (they do not support the same expressive and business logic oriented oracles, thus, they cannot detect the same class of vulnerabilities)

[ ] Write about DCR execution engine => that it is an external service we use the API of that manages DCR graphs, runs them, and returns execution results to us at each step... 

[ ] Add ccs concepts back to HighGuard paper. 


